Energy measurement with the SDHCAL prototype

The SDHCAL prototype that was completed in 2012 was exposed to beams of pions, electrons of different energies at the SPS of CERN for a total time period of 5 weeks. The data are being analyzed within the CALICE Collaboration. However preliminary results indicate that a highly granular hadronic calorimeter conceived for PFA application is also a powerful tool to separate pions from electrons. The SDHCAL provides also a very good resolution of hadronic showers energy measurement. A new calibration method that takes into account the degradation of the Glass Resistive Plate Chambers (GRPC) response for runs with rather high particle beam rate is presented.

==> compile.txt <==

latex petrukhin.tex 

dvips -Ppdf -z -G0 petrukhin.dvi -o

ps2pdf -sPAPERSIZE=a4 petrukhin.ps 

